One Sequence, Many Decodings: CAGenMol-2 Recasts Drug Design as Masked Molecular Inference

Drug design couples property evaluation, conditional generation, structure-based design, and local optimization, yet machine learning systems typically address these capabilities with separate task-specific models. We introduce CAGenMol-2, a masked diffusion molecular language model that represents molecules, continuous scalar properties, and 3D protein pockets within a single wrapped sequence. Within this pretrained interface, downstream operations are selected by which sequence regions are observed or masked at inference, allowing one checkpoint to perform property prediction, property- and pocket-conditioned generation, and partial-constraint design without task-specific architectures or backbone fine-tuning. We further propose Adaptive Fragment Optimization (AdaFO), a gradient-free mask-and-refill search that turns the masked decoder into an iterative local molecular optimizer. On CrossDocked2020, AdaFO increases Success Rate from 30.2\% to 70.8\%, the best reported under this protocol, while largely preserving drug-likeness and diversity. Finally, scaffold-preserving directional editing and CRBN/VHL case studies demonstrate its use in compound design workflows spanning local molecular editing, structure-based prioritization, and downstream simulation-based screening.

==> QA_REPORT.json <==
{
  "engine": "Tectonic 0.17.0",
  "pages": 39,
  "main_content_last_page": 10,
  "limitations_page": 10,
  "references_pages": [
    10,
    13
  ],
  "appendix_first_page": 13,
  "abstract_approx_words": 212,
  "submission_ready": false,
  "blocking_length_issues": [
    "Main content extends to page 10; current ARR long-paper limit is 8.",
    "Original abstract approximately 212 words; formatting guide maximum is 200."
  ],
  "all_pages_A4": true,
  "unmodified_acl_styles": {
    "acl.sty": true,
    "acl_natbib.bst": true
  },
  "original_sources_unchanged": {
    "main.tex": true,
    "si.tex": true,
    "references.bib": true
  },
  "missing_references": [],
  "duplicate_labels": [],
  "missing_citations": [],
  "missing_figures": [],
  "table_numeric_value_checks": {
    "tab:single_propgen": true,
    "tab:proppred_main": true,
    "tab:conf_pred": true,
    "tab:molnet": true,
    "tab:sbdd": true,
    "tab:notation": true,
    "tab:offsets": true,
    "tab:si-sigma": true,
    "tab:si-hp": true,
    "tab:si-denovo": true,
    "tab:si-propgen-full": true,
    "tab:si-propgen-multi": true,
    "tab:si-cfg": true,
    "tab:si-proppred": true,
    "tab:si-conf": true,
    "tab:si-molnet": true,
    "tab:si-sbdd-agg": true,
    "tab:si-adafo-ab": true,
    "tab:si-adafo-w": true,
    "tab:si-propopt": true,
    "tab:si-onestep": true,
    "tab:si-nnmt": true
  },
  "original_figure_integrity": {
    "figures/02_proppred_confidence_coverage.pdf": true,
    "figures/single/hist_qed_ood_high.pdf": true,
    "figures/single/hist_sa_p50.pdf": true,
    "figures/01_denovo_pareto.pdf": true,
    "figures/single/hist_mr_ood_low.pdf": true,
    "figures/single/hist_sa_p10.pdf": true,
    "figures/overview0706.pdf": true,
    "figures/07_saliency.pdf": true,
    "figures/05_efo_per_pocket_distributions.pdf": true,
    "figures/07_nnmt_top6_vs_ref.png": true,
    "figures/07_nnmt_scatter_vina_vs_sim.pdf": true,
    "figures/single/hist_logp_ood_low.pdf": true,
    "figures/04_propgen_main_multi.pdf": true,
    "figures/05_efo_progress.pdf": true,
    "figures/single/hist_logp_p50.pdf": true,
    "figures/single/hist_mw_p50.pdf": true,
    "figures/single/hist_logp_p90.pdf": true,
    "figures/single/hist_sa_ood_high.pdf": true,
    "figures/05_efo_delta_scatter.pdf": true,
    "figures/single/hist_mw_p90.pdf": true,
    "figures/single/hist_qed_ood_low.pdf": true,
    "figures/single/hist_sa_ood_low.pdf": true,
    "figures/06_propopt_examples.pdf": true,
    "figures/adafo.pdf": true,
    "figures/single/hist_mr_p10.pdf": true,
    "figures/single/hist_mw_p10.pdf": true,
    "figures/iter4.pdf": true,
    "figures/04_propgen_cfg_plot.pdf": true,
    "figures/02_proppred_confidence_reliability.pdf": true,
    "figures/hist4.pdf": true,
    "figures/single/hist_mr_p50.pdf": true,
    "figures/06_propopt_v2_sr_vs_sim.pdf": true,
    "figures/single/hist_logp_ood_high.pdf": true,
    "figures/figure_nnmt_pose_overlay.png": true,
    "figures/06_propopt_v2_sr_bars.pdf": true,
    "figures/single/hist_logp_p10.pdf": true,
    "figures/single/hist_mw_ood_low.pdf": true,
    "figures/single/hist_mr_p90.pdf": true,
    "figures/single/hist_qed_p50.pdf": true,
    "figures/single/hist_qed_p90.pdf": true,
    "figures/single/hist_mw_ood_high.pdf": true,
    "figures/06_propopt_path.pdf": true,
    "figures/single/hist_mr_ood_high.pdf": true,
    "figures/single/hist_qed_p10.pdf": true,
    "figures/single/hist_sa_p90.pdf": true
  },
  "serious_tex_warnings": [],
  "bibliography_warnings": [],
  "visual_review": "Rendered and inspected every page; source raster/composite image quality retained.",
  "styles_sha256": {
    "acl.sty": "19dfeddc2c0e448f3926a0bef048a9db3f3611b46265b760caabd7ada4f361de",
    "acl_natbib.bst": "6fbb306202290f4b68e74ac1460a8b27398500cb6dfeb4492e74c457eae7cd1e"
  }
}

